Past-aware game-theoretic centrality: a framework for cardinality-constrained set-function maximization on networks

We consider cardinality-constrained optimization of set functions over the nodes of a graph. The standard greedy algorithm selects each node according to its immediate marginal contribution, a local criterion that may fail to anticipate the synergies within the final set. We introduce past-aware game-theoretic centrality (PAGTC), which evaluates a candidate node through its expected marginal contribution over the possible completions of the current partial solution to the prescribed target size. This yields a sequential selection strategy that explicitly accounts for the final budget. For nonnegative monotone submodular objectives and a budget $r$, we prove an approximation guarantee of $r/(2r-1)$ and derive computable a posteriori bounds. Since direct PAGTC evaluation involves averaging over a large number of coalitions, we extend an exact computation framework for game-theoretic centrality and derive efficiently computable expressions for two classes of graph-optimization problems, namely facility location and influence in complex contagion, covering both submodular and non-submodular cases. The numerical results show that the benefits depend on the objective and are most pronounced for complex contagion, where submodularity does not hold.

==> figures/pisa_greedy_bound.txt <==
6 1433.0
7 1618.0
8 1785.0
9 1925.0
10 2034.0


==> figures/pisa_greedy_solution.txt <==
6 1041
7 1152
8 1261
9 1359
10 1448


==> figures/pisa_lenG.txt <==
6 1925
7 1925
8 1925
9 1925
10 1925


==> figures/pisa_pagtc_bound.txt <==
6 1465.9785156250464
7 1603.4117187132424
8 1715.4067258461387
9 1813.651177397559
10 1900.4366059854137


==> figures/pisa_pagtc_solution.txt <==
6 1041
7 1152
8 1261
9 1359
10 1443


==> figures/running_time_full_greedy.txt <==
100 0.009340381622314453
121 0.01583209037780762
144 0.02625129222869873
169 0.0417665958404541
196 0.06756911277770997
225 0.10230071544647217
256 0.15592639446258544
289 0.21179537773132323
324 0.31495227813720705
361 0.4615562915802002
400 0.6299968957901001
441 0.8296804904937745
484 1.112236213684082
529 1.4618256092071533
576 1.9333986043930054
625 2.4187615156173705
676 3.1521898984909056
729 4.02153172492981
784 4.885245990753174
841 6.098736977577209


==> figures/running_time_pagtc_delta.txt <==
100 0.003694295883178711
121 0.005442976951599121
144 0.007907295227050781
169 0.01081831455230713
196 0.014691495895385742
225 0.019875097274780273
256 0.02592027187347412
289 0.035359525680541994
324 0.04624819755554199
361 0.058089280128479005
400 0.07260448932647705
441 0.09006800651550292
484 0.11973631381988525
529 0.1335153818130493
576 0.15931217670440673
625 0.1913980007171631
676 0.2409736156463623
729 0.25925800800323484
784 0.29750192165374756
841 0.36292519569396975


==> figures/score_ratio.txt <==
100 1.3725490196078434
121 1.4049586776859504
144 1.4482758620689657
169 1.5060240963855422
196 1.5979381443298966
225 1.5486725663716814
256 1.482889733840304
289 1.4827586206896557
324 1.4803625377643506
361 1.5733333333333326
400 1.6385542168674707
441 1.5673289183222963
484 1.593625498007968
529 1.5607985480943736
576 1.6188870151770653
625 1.6043613707165105
676 1.6193181818181823
729 1.6026490066225174
784 1.5975609756097555
841 1.5393258426966292

